A Replication Study on Measuring the Growth of Open Source

Context: Over the last decades, open-source software has pervaded the software industry and has become one of the key pillars in software engineering. The incomparable growth of open source reflected that pervasion: Prior work described open source as a whole to be growing linearly, polynomially, or even exponentially. Objective: In this study, we explore the long-term growth of open source and corroborating previous findings by replicating previous studies on measuring the growth of open source projects. Method: We replicate four existing measurements on the growth of open source on a sample of 172,833 open-source projects using Open Hub as the measurement system: We analyzed lines of code, commits, new projects, and the number of open-source contributors over the last 30 years in the known open-source universe. Results: We found growth of open source to be exhausted: After an initial exponential growth, all measurements show a monotonic downwards trend since its peak in 2013. None of the existing growth models could stand the test of time. Conclusion: Our results raise more questions on the growth of open source and the representativeness of Open Hub as a proxy for describing open source. We discuss multiple interpretations for our observations and encourage further research using alternative data sets.

==> data.csv <==
month,commits,exp_commits,contributors,exp_contributors,loc_added,exp_loc,projects,exp_new_projects
1991-01-01,1251,-12768.655667555035,76,-568.9558273755817,155729,-2613404.372104971,1,30.91471275756774
1991-02-01,1583,-12498.748313576863,73,-556.09694997322,131371,-2570053.96670588,0,30.93101537980485
1991-03-01,1806,-12224.680546928575,83,-543.0245920801925,424842,-2525902.8595863334,1,30.94794612944879
1991-04-01,2134,-11946.388238073385,87,-529.7352095364246,320212,-2480936.2614210807,0,30.965529207761996
1991-05-01,1770,-11663.806268967397,102,-516.2251993424101,354510,-2435139.109719303,1,30.983789748462804
1991-06-01,1435,-11376.86851782255,99,-502.49089868237206,236018,-2388496.063779121,2,31.002753853652244
1991-07-01,1746,-11085.507843634648,99,-488.5285839312037,183702,-2340991.4995489065,0,31.02244863112509
1991-08-01,1560,-10789.656070472978,120,-474.33446964492475,194974,-2292609.504393687,1,31.04290223311844
1991-09-01,1204,-10489.243971527674,124,-459.9047075343776,113018,-2243333.8717648787,0,31.06414389655329
1991-10-01,1709,-10184.201252911262,129,-445.23538542188305,183001,-2193148.0957715684,3,31.086203984826543
1991-11-01,2310,-9874.456537210463,129,-430.3225261805769,214330,-2142035.3656515237,0,31.10911403121328
1991-12-01,2612,-9559.937346784503,158,-415.1620866561367,447681,-2089978.5601400826,0,31.132906783941237
1992-01-01,2604,-9240.570086805954,144,-399.74995657060674,526600,-2036960.2417350314,0,31.157616253002
1992-02-01,2849,-8916.280028040142,166,-384.0819574080251,744856,-1982962.650855552,0,31.18327775876578
1992-03-01,4068,-8586.991289359183,217,-368.15384128154983,414462,-1927967.6998932855,4,31.209927982469306
1992-04-01,3092,-8252.626819986399,199,-351.9612897817789,235006,-1871956.9671535129,1,31.237605018648935
1992-05-01,3669,-7913.108381467122,232,-335.49991280594656,291777,-1814911.690684428,7,31.266348429594004
1992-06-01,3835,-7568.356529361532,200,-318.7652473676867,314356,-1756812.7619924354,1,31.29619930189822
1992-07-01,4316,-7218.290594655358,222,-301.7527563870333,350767,-1697640.719641365,2,31.327200305189905
1992-08-01,4628,-6862.8286648839785,219,-284.4578274603323,319828,-1637375.7427334604,0,31.359395753125124
1992-09-01,4719,-6501.887564965629,248,-266.875771609735,394288,-1575997.6442699628,4,31.39283166673078
1992-10-01,4442,-6135.382837739115,205,-249.00182201192683,156140,-1513485.8643890573,2,31.427555840188287
1992-11-01,2441,-5763.22872420157,197,-230.83113270575404,222055,-1449819.4634789224,2,31.46361790915186
1992-12-01,3516,-5385.3381434415605,177,-212.35877727839215,226648,-1384977.115163573,1,31.501069421699015
1993-01-01,3971,-5001.622672262893,242,-193.5797475297038,418018,-1318937.099159156,1,31.539963912014766
1993-02-01,3559,-4611.992524494344,220,-174.48895211442323,166856,-1251677.2939982843,1,31.580356976914818
1993-03-01,6793,-4216.356529980447,283,-155.0812151617963,663335,-1183175.1696200012,2,31.622306355317104
1993-04-01,5107,-3814.622113248446,260,-135.3512748723058,606228,-1113407.7798228678,0,31.66587201077535
1993-05-01,3658,-3406.6952718464236,287,-115.29378209109996,427629,-1042351.7545786598,1,31.71111621719256
1993-06-01,6155,-2992.480554347527,260,-94.90329885773599,726721,-969983.2922040946,7,31.758103647836982
1993-07-01,6703,-2571.8810380151335,290,-74.17429693184818,863870,-896278.1513879639,2,31.806901467787792
1993-08-01,5420,-2144.7983061237646,260,-53.101156294339035,579141,-821211.643071007,1,31.857579429942646
1993-09-01,4834,-1711.1324249303798,304,-31.678163623685577,407504,-744758.6221758006,1,31.910209974724307
1993-10-01,5642,-1270.7819202907558,321,-9.899510746953865,893575,-666893.4791838964,3,31.964868333628925
1993-11-01,5541,-823.6437539153812,281,12.240706934906711,663045,-587590.1315573826,3,32.02163263676392
1993-12-01,4543,-369.6132992593739,240,34.74849204791076,314886,-506822.0150019983,2,32.080584024529216
1994-01-01,4973,91.4156829592539,256,57.62994687245896,721511,-424562.07456887886,2,32.14180676360152
1994-02-01,6702,559.551069618683,316,80.8912749977817,718027,-340782.75559193455,3,32.205388367387314
1994-03-01,6794,1034.9024004355415,324,104.53878300384758,472068,-255455.9944578549,3,32.27141972111683
1994-04-01,7443,1517.5809035963211,306,128.57888217119375,509778,-168553.20920561347,1,32.339995211757824
1994-05-01,6756,2007.699521783772,326,153.0180902191455,508015,-80045.28995235637,3,32.411212862934825
1994-06-01,6853,2505.3729386045816,341,177.86303307288995,1315835,10097.410857560113,4,32.48517447504667
1994-07-01,6105,3010.7176054243464,322,203.12044665988878,346394,101905.0883836234,2,32.56198577078271
1994-08-01,7694,3523.8517686162013,349,228.79717873611344,976456,195408.4955036668,1,32.64175654624564
1994-09-01,7621,4044.895497229474,409,254.90019074260022,919365,290638.9531151699,4,32.724600827896914
1994-10-01,8206,4573.970711084839,435,281.436559692826,802522,387628.36062685214,4,32.81063703554925
1994-11-01,7588,5111.201209302511,395,308.4134800914185,531297,486409.20664402563,3,32.89998815163901
1994-12-01,5040,5656.712699270189,339,335.83826588472175,536642,587014.5798513368,5,32.99278189702056
1995-01-01,7784,6210.632826057517,328,363.7183524437414,775684,689478.180096495,4,33.089150913533885
1995-02-01,7594,6773.091202283977,405,392.0612985800162,851963,793834.3296787376,4,33.18923295360627
1995-03-01,7882,7344.219438447086,367,420.8747885949481,979372,900117.9848457957,2,33.293171077159364
1995-04-01,8981,7924.15117371823,398,450.16663436316276,582035,1008364.7475032033,6,33.401113856102754
1995-05-01,9161,8513.022107212986,429,479.94477745045447,1131559,1118610.877139897,6,33.51321558670664
1995-06-01,8342,9110.970029743672,349,510.2172912668909,517105,1230893.3029740797,2,33.62963651015699
1995-07-01,7626,9718.134856061166,356,540.9923832556672,908548,1345249.6363234222,5,33.75054304160854
1995-08-01,8253,10334.658657593776,323,572.2783971182955,1432261,1461718.1832037568,9,33.876108008063035
1995-09-01,7188,10960.685695690787,316,604.0838150767386,645353,1580337.9571604608,3,34.006510895412724
1995-10-01,10304,11596.36245537836,416,636.4172601730993,982260,1701148.6923368545,10,34.14193810500227
1995-11-01,9594,12241.837679635813,486,669.2874986074862,1562988,1824190.856783974,7,34.28258322007573
1995-12-01,8514,12897.262404200177,529,702.7034421146961,1010891,1949505.6660161763,0,34.428647282489635
1996-01-01,11874,13562.789992907368,519,736.6741503803496,1841123,2077135.0968171312,6,34.58033908008751
1996-02-01,11065,14238.576173577901,568,771.2088334971422,1231526,2207121.9013008093,5,34.73787544514676
1996-03-01,9825,14924.779074455982,505,806.316854461872,1836075,2339509.6212321855,4,34.90148156432449
1996-04-01,9916,15621.559261210161,471,842.0077317139235,1651888,2474342.6026124572,7,35.07139130054527
1996-05-01,10001,16329.079774504287,489,878.2911417158907,1927725,2611666.0105336457,2,35.24784752729099
1996-06-01,9426,17047.506168147687,568,915.176921577051,1847896,2751525.8443075847,6,35.4311024757707
1996-07-01,11569,17777.006547833364,579,952.6750717203886,2876976,2893968.9528743317,15,35.62141809546653
1996-08-01,11956,18517.751610473264,536,990.7957585938902,2133677,3039043.050495196,6,35.819066428571254
1996-09-01,13774,19269.914684139956,544,1029.5493174268659,2878379,3186796.7327356115,4,36.02432999885262
1996-10-01,14340,20033.671768623906,584,1068.946255032019,3479661,3337279.492743224,13,36.237502215500314
1996-11-01,12375,20809.20157661591,692,1108.9972526540396,2659144,3490541.7378266472,7,36.4588877925328
1996-12-01,12293,21596.685575524432,713,1149.7131688654872,1872944,3646634.806340428,6,36.68880318436366
1997-01-01,13706,22396.308029937332,737,1191.1050425107564,1974406,3805610.9848818947,27,36.92757703814989
1997-02-01,14039,23208.25604473835,675,1233.1840956989108,2323848,3967523.525805624,7,37.17555066356891
1997-03-01,12819,24032.71960888792,656,1275.961736846206,2160018,4132426.6650614236,8,37.43307852069562
1997-04-01,13925,24869.89163987911,736,1319.4495637691248,2423659,4300375.64036178,13,37.700528726677
1997-05-01,14368,25719.968028878582,756,1363.6593668287624,2821260,4471426.709684877,8,37.978283581928615
1997-06-01,15043,26583.147686563534,788,1408.6031321274113,2110099,4645637.17011936,3,38.26674011660489
1997-07-01,17454,27459.63258966506,823,1454.2930447582175,2429001,4823065.377057187,6,38.56631065812458
1997-08-01,16758,28349.627828229066,792,1500.7414921087902,4371621,5003770.763740962,13,38.87742342056245
1997-09-01,16824,29253.341653605494,820,1547.9610672196482,2751951,5187813.861172339,15,39.200523116749935
1997-10-01,15531,30170.98552717751,813,1595.9645721984307,2145013,5375256.318388123,8,39.536071593959335
1997-11-01,18860,31102.774169841556,876,1644.7650216907882,3650374,5566160.923110893,28,39.88454849408065
1997-12-01,16622,32048.92561225032,934,1694.3756464088956,1797927,5760591.622781038,8,40.24645193923434
1998-01-01,19271,33009.66124582996,970,1744.809896718542,2913521,5958613.545977291,17,40.62229924380034
1998-02-01,18958,33985.20587458394,1201,1796.0814462857797,4111052,6160293.02423287,19,41.012627653880934
1998-03-01,20696,34975.787767695154,1176,1848.2041957841107,4819065,6365697.6142546125,18,41.41799511525456
1998-04-01,25589,35981.638712939064,1210,1901.192276663212,4500893,6574896.120552473,15,41.83898107091835
1998-05-01,22811,37002.99407092002,1241,1955.060054980243,3705642,6787958.61848703,9,42.27618728935924
1998-06-01,24145,38040.09283014368,1163,2009.8221352947467,4578512,7004956.477742676,15,42.73023872473787
1998-07-01,21949,39093.177662938295,1258,2065.4933646282225,5854573,7225962.386234347,24,43.201784410214586
1998-08-01,23585,40162.494982237986,1277,2122.0888364894226,5655990,7451050.374455867,24,43.69149838569467
1998-09-01,22519,41248.29499924122,1397,2179.6238949664944,5288129,7680295.840277972,15,44.200080661318836
1998-10-01,28610,42350.83178195823,1389,2238.114138887043,5497646,7913775.574204393,22,44.7282582180763
1998-11-01,23859,43470.36331466067,1502,2297.5754260472604,4428201,8151567.785094421,20,45.276786046970685
1998-12-01,24566,44607.15155824779,1579,2358.0238775112807,4778624,8393752.126360577,21,45.84644822822415
1999-01-01,28365,45761.46251154308,1609,2419.4758819818926,6007690,8640409.722650163,21,46.438059052062464
1999-02-01,27028,46933.56627353572,1609,2481.9481002438242,5861982,8891623.197019657,15,47.05246418268309
1999-03-01,32671,48123.737106581524,1538,2545.4574696807945,7071499,9147476.69861099,15,47.69054186706991
1999-04-01,31212,49332.25350057785,1549,2610.0212088675516,8832918,9408055.930839045,30,48.35320419038287
1999-05-01,28936,50559.39823812808,1654,2675.656822238154,8458799,9673448.180099802,34,49.04139837971657
1999-06-01,29687,51805.4584607102,1779,2742.3821048317413,6230378,9943742.345008692,30,49.75610815809187
1999-07-01,32245,53070.72573586556,1842,2810.215147117111,6587705,10219028.96617905,17,50.498355150615666
1999-08-01,34304,54355.49612542313,1894,2879.174339897372,8364605,10499400.25655055,28,51.26920034481881
1999-09-01,33457,55660.07025477561,1984,2949.2783792960436,8716652,10784950.132277835,27,52.06974560725995
1999-10-01,39411,56984.753383223,2096,3020.546271825917,7371560,11075774.244189672,38,52.901135258562675
1999-11-01,39189,58329.85547540095,2126,3092.9973395420784,8565373,11371970.009829178,41,53.76455770913785
1999-12-01,38603,59695.691273809614,2200,3166.6512252804787,8645049,11673636.646085834,62,54.661247157928926
2000-01-01,46281,61082.58037246094,2459,3241.5278979834684,10283813,11980875.202430233,98,55.592485356608606
2000-02-01,47893,62490.847291660786,2690,3317.6476581137567,15442875,12293788.594762683,89,56.55960344174876
2000-03-01,53466,63920.8215539441,2702,3395.031143158244,12408381,12612481.639887027,86,57.56398383758223
2000-04-01,46311,65372.837761180184,2776,3473.699333223223,12292156,12937061.090621177,82,58.607062232076714
2000-05-01,53254,66847.23567286697,2964,3553.673556722488,11881719,13267635.671556182,112,59.69032962914531
2000-06-01,58775,68344.36028563158,2849,3634.9754961598574,12630286,13604316.115475792,84,60.815334479926875
2000-07-01,57993,69864.56191395689,3288,3717.627194007706,14683522,13947215.200448666,92,61.983684896183206
2000-08-01,62956,71408.19627215186,3335,3801.6510586830937,13581228,14296447.787605733,94,63.19705094897675
2000-09-01,59653,72975.624557586,3302,3887.0698706231033,13136187,14652130.859615281,88,64.45716705591427
2000-10-01,66059,74567.21353520617,3535,3973.906788461045,10954314,15014383.559868757,88,65.76583446036946
2000-11-01,63162,76183.33562335676,3520,4062.1853553051824,12557486,15383327.232390247,93,67.12492380622793
2000-12-01,60384,77824.36898092217,3647,4151.929505121727,12544902,15759085.462483238,102,68.53637781183531
2001-01-01,68206,79490.697595813,3700,4243.163569223769,14452344,16141784.11812798,120,70.00221404697017
2001-02-01,74363,81182.71137481586,3960,4335.912282867949,16381382,16531551.392143652,133,71.52452781681183
2001-03-01,81262,82900.80623482828,4337,4430.200791960662,18874958,16928517.84512913,150,73.10549515702527
2001-04-01,77580,84645.38419549986,4189,4526.054659875566,17404260,17332816.449197,147,74.74737594424397
2001-05-01,82552,86416.85347330163,4431,4623.499874384295,16706814,17744582.63251528,155,76.45251712639762
2001-06-01,81949,88215.62857704496,4545,4722.562854702237,19793204,18163954.324671917,169,78.22335607750179
2001-07-01,84799,90042.1304048735,4943,4823.270458651258,15959810,18591072.002877098,135,80.06242408170479
2001-08-01,91839,91896.78634274934,5123,4925.649989941372,23298758,19026078.739019062,197,81.97234995157244
2001-09-01,93302,93780.03036445814,5097,5029.729205573291,18060772,19469120.247588918,120,83.95586378578255
2001-10-01,104145,95692.30313315496,5475,5135.53632336385,23196927,19920344.934490778,161,86.01580087160016
2001-11-01,105544,97634.05210447588,5726,5243.100029596387,20411378,20379903.94675336,142,88.1551057377124
2001-12-01,97268,99605.73163123892,5743,5352.449486798148,17246350,20847951.223159764,130,90.37683636321606
2002-01-01,112329,101607.80306975853,6213,5463.614341646767,22984322,21324643.54581254,188,92.68416854877364
2002-02-01,110766,103640.73488779926,6255,5576.6247330080405,20328309,21810140.592650987,179,95.08040045618725
2002-03-01,120610,105705.00277419305,6529,5691.511300107155,22932748,22304604.990938663,188,97.56895732287859
2002-04-01,127064,107801.08975014657,6610,5808.305190835526,22675644,22808202.371738687,198,100.15339635801394
2002-05-01,121714,109929.4862822641,6927,5927.038070195581,22011794,23321101.425395336,189,102.83741182727326
2002-06-01,114361,112090.69039731238,6701,6047.7421288857495,22068558,23843473.95804029,177,105.62484033353186
2002-07-01,130408,114285.20779875481,7028,6170.450092027931,24773297,24375494.94914273,228,108.51966630100179
2002-08-01,133781,116513.55198508159,7052,6295.195228039916,24679022,24917342.61012224,188,111.52602767067364
2002-09-01,135676,118776.24436996451,7280,6422.011357655056,25900254,25469198.444044497,231,114.6482218151994
2002-10-01,141782,121073.81440426265,7324,6550.932863091691,29997246,26031247.306419354,241,117.89071168167033
2002-11-01,140965,123406.79969990991,7574,6681.994697374838,30362743,26603677.46712215,222,121.25813217107222
2002-12-01,135796,125775.74615571128,7765,6815.232393812575,24534195,27186680.673458435,222,124.7552967635356
2003-01-01,147348,128181.20808507905,7942,6950.682075629801,30276706,27780452.214393858,246,128.38720439885216
2003-02-01,146796,130623.74834573687,8213,7088.380465761923,27950722,28385190.985970087,293,132.15904662209132
2003-03-01,157340,133103.9384714241,8529,7228.364896811107,31821415,29001099.557929285,222,136.07621500453268
2003-04-01,151192,135622.35880562948,8504,7370.6733211678575,29465168,29628384.241568886,214,140.14430885052124
2003-05-01,152454,138179.59863738733,8370,7515.344321300626,29803345,30267255.158849962,204,144.3691432012609
2003-06-01,151048,140776.25633916527,8649,7662.417120216217,32011229,30917926.31278181,246,148.75675714698883
2003-07-01,154459,143412.93950687884,8973,7811.931592093885,30779489,31580615.659106754,239,153.3134224594115
2003-08-01,157993,146090.2651020637,8694,7963.9282730959885,30813146,32255545.179308854,229,158.04565255674078
2003-09-01,163131,148808.85959623952,9140,8118.448372358068,29752287,32942940.95497126,280,162.96021181414704
2003-10-01,167007,151569.35911749885,9666,8275.533783161423,35427928,33643033.243506834,293,168.06412523293656
2003-11-01,159728,154372.4095993557,9372,8435.227094291182,31566652,34356056.55528773,241,173.36468848227406
2003-12-01,142480,157218.66693188844,8975,8597.571601582884,31277029,35082249.732199326,216,178.86947832780598
2004-01-01,166142,160108.79711521306,9810,8762.611319660798,34800648,35821856.027645454,279,184.58636346209062
2004-02-01,169052,163043.47641532077,10211,8930.390993871137,36052145,36575123.188030936,241,190.523515752315
2004-03-01,185191,166023.39152231906,10519,9100.956112413303,39369716,37342303.53574954,302,196.68942192137897
2004-04-01,186559,169049.23971111106,10227,9274.352918672645,36573339,38123654.053704455,259,203.0928956790423
2004-05-01,176092,172121.7290045524,10246,9450.628423757855,36941338,38919436.471390106,263,209.74309032047444
2004-06-01,174091,175241.57833912212,10240,9629.83041924657,37665049,39729917.35256376,260,216.6495118102175
2004-07-01,166698,178409.51773314766,10224,9812.007490142583,35247179,40555368.18453672,272,223.82203237026448
2004-08-01,174023,181626.2884576235,10471,9997.209028048124,42832647,41396065.46911436,276,231.27090459167442
2004-09-01,177208,184892.64320966176,10706,10185.485244554828,38308568,42252290.81521644,306,239.00677608989824
2004-10-01,189779,188209.34628861747,10791,10376.887184857082,42195189,43124331.03320746,316,247.04070472476297
2004-11-01,181319,191577.17377492745,10996,10571.46674159128,42178826,44012478.230970085,313,255.384174406869
2004-12-01,181574,194996.91371170717,10965,10769.27666890491,38190614,44917029.911752395,265,264.0491115129968
2005-01-01,206669,198469.36628914584,11619,10970.370596759192,43710452,45838289.073823,350,273.04790193398594
2005-02-01,194539,201995.34403174452,11549,11174.80304546914,45877110,46776564.31196634,330,282.3934087794565
2005-03-01,215796,205575.67198843946,12018,11382.629440485045,48279016,47732169.9208531,364,292.09899076467786
2005-04-01,233819,209211.18792565685,11967,11593.906127419377,47729685,48705426.00031952,390,302.1785213058713
2005-05-01,229182,212902.7425233429,11760,11808.69038732308,45142775,49696658.56259157,318,312.64640835123913
2005-06-01,213219,216651.1995740162,12111,12027.040452215559,55740526,50706199.64148938,359,323.51761497606714
2005-07-01,235941,220457.43618488743,12304,12249.015520872497,60980138,51734387.40364895,369,334.8076807713414
2005-08-01,242814,224322.34298309486,12622,12474.675774875679,53401484,52781566.26179789,379,346.5327440564523
2005-09-01,218428,228246.82432410395,12762,12704.082394929417,60793406,53848086.990123756,360,358.7095649477354
2005-10-01,235520,232231.79850331903,13627,12937.29757744772,55490545,54934306.84177293,357,371.3555493158256
2005-11-01,229882,236278.19797095598,13050,13174.384551416919,67705992,56040589.66852011,390,384.4887736660724
2005-12-01,236641,240386.9695502282,13253,13415.407595538261,51598491,57167306.042647794,364,398.128010977573
2006-01-01,250772,244559.0746588951,14009,13660.432055655008,72216923,58314833.38107734,422,412.29275753776784
2006-02-01,252157,248795.48953422578,13955,13909.52436246895,57000839,59483556.07179232,446,427.0032608109518
2006-03-01,268915,253097.20546143,14694,14162.752049551,76599664,60673865.60259743,520,442.28054838053424
2006-04-01,276108,257465.2290056111,14432,14420.183771650798,61362057,61886160.69225525,368,458.1464580064254
2006-05-01,270924,261900.5822472928,14795,14681.889323310286,62163489,63120847.42404547,425,474.62366884051045
2006-06-01,258637,266404.3030215785,14682,14947.939657786359,74365473,64378339.3817907,415,491.73573384482853
2006-07-01,251547,270977.44516099506,14309,15218.40690628755,63994281,65659057.78839514,446,509.50711345880177
2006-08-01,279456,275621.07874208095,15223,15493.364397530175,64799602,66963431.64694165,469,527.9632105636379
2006-09-01,265098,280336.290335775,14838,15772.886677619143,72893701,68291897.88439539,424,547.1304067938787
2006-10-01,279949,285124.18326166546,15329,16057.049530258751,70080396,69644901.49796139,518,567.0361002480103
2006-11-01,287756,289985.8778461563,16007,16345.92999729907,67854123,71022895.7041457,579,587.708744652032
2006-12-01,294137,294922.511684615,15377,16639.606399623466,75821904,72426342.09056942,463,609.1778900319646
2007-01-01,330214,299935.2399075599,16938,16938.158358382796,77647880,73855710.77058724,688,631.4742249534415
2007-02-01,314686,305025.23545095074,16680,17241.666816582238,76764794,75311480.54076144,568,654.629620388761
2007-03-01,343064,310193.6893306465,17735,17550.214061026403,80241591,76794139.04124473,725,678.6771752740948
2007-04-01,314990,315441.81092109217,17411,17863.88374462885,80669486,78304182.91912548,644,703.6512638219873
2007-05-01,319727,320770.8282383026,18006,18182.760909091972,86204931,79842117.9947898,601,729.587584656766
2007-06-01,332216,326181.98822720756,17934,18506.93200796333,77322401,81408459.43135658,602,756.5232118431032
2007-07-01,319791,331676.55705342686,18303,18836.48493007487,89316437,83003731.90724199,641,784.4966478806638
2007-08-01,351927,337255.8203995416,18312,19171.509023371218,83710937,84628469.79191147,693,813.5478787406005
2007-09-01,327673,342921.0837659336,18131,19512.09511913355,74141804,86283217.3248776,587,843.718431022564
2007-10-01,350030,348673.672776261,19016,19858.33555660567,82302052,87968528.79800466,679,875.0514313139208
2007-11-01,359254,354514.93348764366,18966,20210.32420802891,84079795,89684968.74117972,707,907.591667836043
2007-12-01,333308,360446.23270562844,18432,20568.156504092603,77223356,91433112.1114141,620,941.385654465781
2008-01-01,385654,366468.9583040102,20230,20931.929459807165,102557532,93213544.48543668,727,976.4816972236298
2008-02-01,361280,372584.51954958274,20785,21301.741700806673,97590756,95026862.25584508,797,1012.9299633236345
2008-03-01,409002,378794.34743189556,21440,21677.693490088077,96800031,96873672.83087972,998,1050.7825528837423
2008-04-01,389870,385099.89499809267,21670,22059.886755194388,110055719,98754594.83788772,1092,1090.093573399084
2008-05-01,411774,391502.6376929136,22149,22448.425115849186,98510026,100670258.33054477,1164,1130.9192170846673
2008-06-01,392501,398004.07370393496,22507,22843.413912049764,94796042,102621304.99990496,1189,1173.3178411980207
2008-07-01,398661,404605.72431213426,22961,23244.96023262683,104879457,104608388.389348,1165,1217.350051456598
2008-08-01,411677,411309.1342478554,22910,23653.172944278296,108795478,106632174.11349753,1233,1263.0787886692028
2008-09-01,406014,418115.87205226376,23442,24068.16272108502,112727009,108693340.08118205,1306,1310.5694187052504
2008-10-01,428324,425027.53044437076,24620,24490.042074516674,115286828,110792576.72251494,1470,1359.8898259304692
2008-11-01,420559,432045.7266937176,24723,24918.925383935635,115483819,112930587.22016783,1408,1411.1105102426175
2008-12-01,421091,439172.1029988013,24777,25354.9289276074,116751279,115108087.74491659,1524,1464.304687845905
2009-01-01,453340,446408.3268713362,26258,25798.170914225844,108733068,117325807.69553709,1821,1519.548395908174
2009-02-01,456031,453756.09152643714,26990,26248.771514961685,116591559,119584489.9431328,1793,1576.920601250453
2009-03-01,525809,461217.1162788181,29087,26706.852896043216,141805227,121884891.07997449,2032,1636.5033132242104
2009-04-01,467785,468793.14694509644,28839,27172.539251877857,141051187,124227781.67293663,1908,1698.3817009377042
2009-05-01,492882,476485.9562522996,28635,27645.956838723512,127150329,126613946.52161469,2073,1762.6442149989614
2009-06-01,470852,484297.34425266803,28647,28127.234008919022,128111445,129044184.92120971,1835,1829.3827139494244
2009-07-01,493095,492229.13874485303,28904,28616.501245682935,127110404,131519310.93026906,1978,1898.6925955689787
2009-08-01,474749,500283.1957016047,28895,29113.891198489837,133407360,134040153.64337188,1902,1970.672933240085
2009-09-01,482764,508461.39970405493,29547,29619.53871903416,134885948,136607557.46885198,1876,2045.426617565878
2009-10-01,520568,516765.66438269324,30869,30133.580897791042,138192392,139222382.41164905,2073,2123.0605034447362
2009-11-01,504970,525197.9328651396,30609,30656.15710118399,125990883,141885504.36138558,2241,2203.6855628115018
2009-12-01,483335,533760.1782308207,30172,31187.409009369792,129783787,144597815.38576403,2045,2287.4170432637093
2010-01-01,536866,,32200,,148185575,,2391,
2010-02-01,523349,,33092,,141408092,,2398,
2010-03-01,568234,,34715,,164839813,,2553,
2010-04-01,535086,,33133,,145059873,,2375,
2010-05-01,520261,,33304,,145942456,,2199,
2010-06-01,507268,,32089,,130510381,,1622,
2010-07-01,489663,,31501,,125323718,,1601,
2010-08-01,493221,,31845,,136084129,,1670,
2010-09-01,500565,,32282,,120435445,,1672,
2010-10-01,518851,,33672,,131600063,,2447,
2010-11-01,506415,,33845,,141254994,,2262,
2010-12-01,456806,,28883,,110144419,,658,
2011-01-01,493785,,30532,,110749398,,751,
2011-02-01,488891,,31243,,114080564,,754,
2011-03-01,513303,,32298,,131686796,,831,
2011-04-01,474567,,30861,,111571930,,765,
2011-05-01,489756,,30967,,125063022,,850,
2011-06-01,478490,,30777,,121849847,,777,
2011-07-01,465009,,30012,,113555105,,703,
2011-08-01,477975,,30314,,117651293,,725,
2011-09-01,477733,,30236,,113462808,,809,
2011-10-01,476389,,31051,,121365553,,780,
2011-11-01,473316,,31132,,113766057,,805,
2011-12-01,452403,,29707,,108240931,,821,
2012-01-01,534665,,34445,,155486970,,2922,
2012-02-01,567917,,37038,,155417780,,3192,
2012-03-01,611048,,39549,,179407339,,3363,
2012-04-01,576586,,39131,,178396777,,3181,
2012-05-01,598261,,40007,,172888624,,3223,
2012-06-01,567530,,38849,,167900124,,2928,
2012-07-01,589552,,39402,,172710424,,3010,
2012-08-01,590272,,39868,,179550323,,2660,
2012-09-01,548128,,38668,,166527525,,2455,
2012-10-01,597349,,41096,,179815607,,2698,
2012-11-01,579105,,40490,,171078602,,2280,
2012-12-01,550858,,38401,,168336372,,2137,
2013-01-01,634072,,42976,,169099890,,2607,
2013-02-01,602068,,42494,,176568622,,2357,
2013-03-01,637919,,44737,,176973742,,2528,
2013-04-01,617869,,44281,,183831021,,2281,
2013-05-01,607759,,43669,,169689089,,2120,
2013-06-01,574151,,42071,,162708339,,1845,
2013-07-01,581112,,41937,,164309506,,1510,
2013-08-01,556320,,40828,,146229955,,1015,
2013-09-01,527913,,39412,,146875906,,669,
2013-10-01,548136,,40526,,145266578,,736,
2013-11-01,532394,,39155,,143839207,,655,
2013-12-01,495203,,37460,,123705448,,746,
2014-01-01,552947,,40573,,146197259,,787,
2014-02-01,526548,,39242,,140462416,,670,
2014-03-01,557824,,40146,,139293787,,655,
2014-04-01,521727,,39198,,130516329,,618,
2014-05-01,518724,,38765,,134772792,,645,
2014-06-01,498455,,37482,,125722885,,607,
2014-07-01,504306,,37963,,128106102,,569,
2014-08-01,493227,,37418,,121764061,,564,
2014-09-01,489309,,37470,,132007227,,546,
2014-10-01,506700,,37804,,126880687,,608,
2014-11-01,471059,,36304,,111709691,,500,
2014-12-01,464789,,35725,,122001930,,482,
2015-01-01,500722,,37579,,125350732,,456,
2015-02-01,478806,,36269,,118006320,,418,
2015-03-01,514558,,37938,,133331843,,480,
2015-04-01,465487,,36367,,114573651,,414,
2015-05-01,450809,,35620,,110336096,,431,
2015-06-01,453188,,35374,,115271581,,349,
2015-07-01,452564,,35447,,113788665,,313,
2015-08-01,450107,,34477,,119332800,,300,
2015-09-01,447570,,35478,,107475123,,296,
2015-10-01,449344,,35820,,109956900,,316,
2015-11-01,429119,,34024,,108972268,,260,
2015-12-01,407741,,32971,,93602416,,256,
2016-01-01,437902,,34483,,111357734,,245,
2016-02-01,439350,,34485,,113945567,,273,
2016-03-01,457159,,35084,,121251643,,244,
2016-04-01,424173,,34940,,107701103,,272,
2016-05-01,418058,,34671,,103583616,,254,
2016-06-01,411991,,34714,,97529351,,261,
2016-07-01,391343,,33305,,89068070,,248,
2016-08-01,398468,,34917,,96731093,,215,
2016-09-01,389974,,34179,,94175580,,197,
2016-10-01,388403,,35028,,92829901,,251,
2016-11-01,391587,,34475,,96340657,,288,
2016-12-01,367314,,33394,,96696245,,310,
2017-01-01,402309,,34692,,86897899,,267,
2017-02-01,383165,,34601,,92628506,,222,
2017-03-01,420132,,35924,,99678247,,209,
2017-04-01,363819,,33209,,86335455,,176,
2017-05-01,376941,,33659,,86930837,,194,
2017-06-01,361621,,32943,,85644654,,170,
2017-07-01,353577,,32276,,81845900,,147,
2017-08-01,358582,,32494,,77864531,,136,
2017-09-01,347071,,32222,,90592254,,154,
2017-10-01,360691,,33440,,80585531,,139,
2017-11-01,350094,,32523,,82264716,,146,
2017-12-01,318413,,30062,,79391664,,134,
2018-01-01,357667,,31947,,83720992,,119,
2018-02-01,335988,,31155,,80667958,,105,
2018-03-01,358290,,32609,,89822910,,124,
2018-04-01,329784,,31181,,79401696,,101,
2018-05-01,326893,,31342,,84357987,,104,
2018-06-01,311984,,29806,,74501029,,90,
2018-07-01,301913,,29235,,76567381,,67,
2018-08-01,314604,,29625,,77173120,,97,
2018-09-01,300396,,28952,,68881462,,75,
2018-10-01,329327,,31123,,76336408,,70,
2018-11-01,301466,,29397,,69431846,,75,
2018-12-01,275503,,27550,,64177961,,67,
2019-01-01,310809,,29433,,72165773,,54,
2019-02-01,293040,,28306,,68482887,,57,
2019-03-01,312239,,29532,,74505787,,58,
2019-04-01,291719,,28249,,66769238,,37,
2019-05-01,297467,,28337,,72440081,,42,
2019-06-01,266968,,26528,,57422927,,45,
2019-07-01,274870,,27028,,64040949,,38,
2019-08-01,274379,,26819,,62855177,,46,
2019-09-01,258738,,25628,,63841931,,45,
2019-10-01,262281,,26625,,59606217,,45,
2019-11-01,242798,,24353,,52022343,,40,
2019-12-01,218316,,22539,,55303590,,40,
2020-01-01,236669,,22899,,51690271,,27,
2020-02-01,212624,,22031,,46562927,,23,
2020-03-01,230031,,22967,,51010201,,46,
2020-04-01,255339,,23403,,56719546,,56,
2020-05-01,245819,,23515,,55793467,,48,
2020-06-01,228739,,22515,,50418245,,28,
2020-07-01,207541,,20763,,46625870,,18,
2020-08-01,197042,,20204,,45400793,,14,
2020-09-01,202696,,20156,,42415709,,15,
2020-10-01,205540,,20899,,42038332,,20,
2020-11-01,192242,,19263,,42540226,,12,
2020-12-01,181168,,18620,,45682060,,9,

